Signal Prediction for Digital Circuits by Sigmoidal Approximations using Neural Networks

Investigating the temporal behavior of digital circuits is a crucial step in system design, usually done via analog or digital simulation. Analog simulators like SPICE iteratively solve the differential equations characterizing the circuits components numerically. Although unrivaled in accuracy, this is only feasible for small designs, due to the high computational effort even for short signal traces. Digital simulators use digital abstractions for predicting the timing behavior of a circuit. Besides static timing analysis, which performs corner-case analysis of critical path delays only, dynamic timing analysis provides per-transition timing information in signal traces. In this paper, we advocate a novel approach, which generalizes digital traces to traces consisting of sigmoids, each parameterized by threshold crossing time and slope. What is needed to compute the output trace of a gate is a transfer function, which determines the parameters of the output sigmoids given the parameters of the input sigmoids. Harnessing the power of artificial neural networks (ANN), we implement such transfer functions via ANNs. Using inverters and NOR as the elementary gates in a prototype implementation of a specifically tailored simulator, we demonstrate that our approach operates substantially faster than an analog simulator, while offering better accuracy than a digital simulator.

==> out.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019/Debian) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./conference_101719.tex
LaTeX2e <2020-02-02> patch level 2
L3 programming layer <2020-02-14> (./IEEEtran.cls
Document Class: IEEEtran 2015/08/26 V1.8b by Michael Shell
-- See the "IEEEtran_HOWTO" manual for usage information.
-- http://www.michaelshell.org/tex/ieeetran/
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1ptm.fd)
-- Using 8.5in x 11in (letter) paper.
-- Using PDF output.
-- This is a 10 point document.
)
** ATTENTION: Overriding command lockouts (line 2).
(/usr/share/texlive/texmf-dist/tex/latex/cite/cite.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/share/texlive/texmf-dist/tex/latex/algorithms/algorithmic.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty))
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-def/pdftex.def)))
(/usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty)
(/usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)
(/usr/share/texlive/texmf-dist/tex/generic/iftex/iftex.sty)
(/usr/share/texlive/texmf-dist/tex/latex/pdftexcmds/pdftexcmds.sty
(/usr/share/texlive/texmf-dist/tex/generic/infwarerr/infwarerr.sty))
(/usr/share/texlive/texmf-dist/tex/generic/kvsetkeys/kvsetkeys.sty)
(/usr/share/texlive/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/share/texlive/texmf-dist/tex/generic/pdfescape/pdfescape.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/share/texlive/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty)
(/usr/share/texlive/texmf-dist/tex/latex/auxhook/auxhook.sty)
(/usr/share/texlive/texmf-dist/tex/latex/kvoptions/kvoptions.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/share/texlive/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/share/texlive/texmf-dist/tex/generic/etexcmds/etexcmds.sty)
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty)
(/usr/share/texlive/texmf-dist/tex/generic/bitset/bitset.sty
(/usr/share/texlive/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty))
(/usr/share/texlive/texmf-dist/tex/generic/atbegshi/atbegshi.sty))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/share/texlive/texmf-dist/tex/latex/atveryend/atveryend.sty)
(/usr/share/texlive/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty
(/usr/share/texlive/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/cleveref/cleveref.sty)
(/usr/share/texlive/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/share/texlive/texmf-dist/tex/latex/siunitx/siunitx.sty
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/expl3.sty
(/usr/share/texlive/texmf-dist/tex/latex/l3backend/l3backend-pdfmode.def))
(/usr/share/texlive/texmf-dist/tex/latex/l3packages/xparse/xparse.sty)
(/usr/share/texlive/texmf-dist/tex/latex/tools/array.sty)
(/usr/share/texlive/texmf-dist/tex/latex/l3packages/l3keys2e/l3keys2e.sty)
(/usr/share/texlive/texmf-dist/tex/latex/translator/translator.sty))
(/usr/share/texlive/texmf-dist/tex/latex/todonotes/todonotes.sty
(/usr/share/texlive/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/usr/share/texlive/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/share/texlive/texmf-dist/tex/generic/xkeyval/xkvutils.tex)))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
(/usr/share/texlive/texmf-dist/tex/latex/ms/everyshi.sty))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.de
f)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.
tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonomet
ric.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerari
thmetics.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfint.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.
code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformation
s.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.
tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.tex))
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex
)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65
.sty)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18
.sty)) (/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tik
zlibrarytopaths.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tik
zlibrarypositioning.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tik
zlibraryshadows.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tik
zlibraryfadings.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/pgflibraryfadings.code
.tex))) (/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty))
(/usr/share/texlive/texmf-dist/tex/latex/algorithm2e/algorithm2e.sty
(/usr/share/texlive/texmf-dist/tex/latex/ifoddpage/ifoddpage.sty)
(/usr/share/texlive/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/share/texlive/texmf-dist/tex/latex/relsize/relsize.sty))
(./conference_101719.aux)
-- Lines per column: 56 (exact).
(/usr/share/texlive/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/share/texlive/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/share/texlive/texmf-dist/tex/latex/refcount/refcount.sty)
(/usr/share/texlive/texmf-dist/tex/generic/gettitlestring/gettitlestring.sty))
(./conference_101719.out) (./conference_101719.out)
(/usr/share/texlive/texmf-dist/tex/latex/translator/translator-basic-dictionary
-English.dict)
(/usr/share/texlive/texmf-dist/tex/latex/siunitx/siunitx-abbreviations.cfg)
ABD: EveryShipout initializing macros

Package todonotes Warning: The length marginparwidth is less than 2cm and will 
most likely cause issues with the appearance of inserted todonotes. The issue c
an be solved by adding a line like \setlength {\marginparwidth }{2cm} prior to 
loading the todonotes package. on input line 28.

(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd)
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1pcr.fd) [1{/var/lib/texmf/fo
nts/map/pdftex/updmap/pdftex.map}] [2] [3 <./graphics/ThirdOrderModelNoColorPar
ameters.pdf>]

LaTeX Warning: `h' float specifier changed to `ht'.

[4 <./graphics/SPICE_vs_TOM.pdf> <./graphics/nor_chain_data_generation.pdf>]
[5 <./graphics/square_input_and_first_gate_small_version_cropped.pdf>]
Underfull \vbox (badness 3281) has occurred while \output is active
(./conference_101719.bbl [6 <./graphics/c1355_circuit_31_N1340_cropped.pdf>])

** Conference Paper **
Before submitting the final camera ready copy, remember to:

 1. Manually equalize the lengths of two columns on the last page
 of your paper;

 2. Ensure that any PostScript and/or PDF output post-processing
 uses only Type 1 fonts and that every step in the generation
 process uses the appropriate paper size.

[7] (./conference_101719.aux) )
(see the transcript file for additional information){/usr/share/texlive/texmf-d
ist/fonts/enc/dvips/base/8r.enc}</usr/share/texlive/texmf-dist/fonts/type1/publ
ic/amsfonts/cm/cmex10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/ams
fonts/cm/cmmi10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/
cm/cmmi5.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi
6.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi7.pfb><
/usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb></usr/sh
are/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb></usr/share/tex
live/texmf-dist/fonts/type1/public/amsfonts/cm/cmr5.pfb></usr/share/texlive/tex
mf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb></usr/share/texlive/texmf-dist/
fonts/type1/public/amsfonts/cm/cmr7.pfb></usr/share/texlive/texmf-dist/fonts/ty
pe1/public/amsfonts/cm/cmr8.pfb></usr/share/texlive/texmf-dist/fonts/type1/publ
ic/amsfonts/cm/cmsy10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/ams
fonts/cm/cmsy6.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/c
m/cmsy7.pfb></usr/share/texlive/texmf-dist/fonts/type1/urw/courier/ucrb8a.pfb><
/usr/share/texlive/texmf-dist/fonts/type1/urw/courier/ucrr8a.pfb></usr/share/te
xlive/texmf-dist/fonts/type1/urw/times/utmb8a.pfb></usr/share/texlive/texmf-dis
t/fonts/type1/urw/times/utmbi8a.pfb></usr/share/texlive/texmf-dist/fonts/type1/
urw/times/utmr8a.pfb></usr/share/texlive/texmf-dist/fonts/type1/urw/times/utmri
8a.pfb>
Output written on conference_101719.pdf (7 pages, 376209 bytes).
Transcript written on conference_101719.log.

